The Kennicutt-Schmidt Law and Gas Scale Height in Luminous and Ultra-Luminous Infrared Galaxies

A new analysis of high-resolution data from the Atacama Large Millimeter/submillimeter Array (ALMA) for 5 luminous or ultra-luminous infrared galaxies gives a slope for the Kennicutt-Schmidt (KS) relation equal to $1.74^{+0.09}_{\rm -0.07}$ for gas surface densities $\Sigma_{\rm mol}>10^3\;M_\odot$ pc$^{-2}$ and an assumed constant CO-to-H$_2$ conversion factor. The velocity dispersion of the CO line, $\sigma_v$, scales approximately as the inverse square root of $\Sigma_{\rm mol}$, making the empirical gas scale height determined from $H\sim0.5\sigma^2/(\pi G\Sigma_{\rm mol})$ nearly constant, 150-190 pc, over 1.5 orders of magnitude in $\Sigma_{\rm mol}$. This constancy of $H$ implies that the average midplane density, which is presumably dominated by CO-emitting gas for these extreme star-forming galaxies, scales linearly with the gas surface density, which, in turn, implies that the gas dynamical rate (the inverse of the free-fall time) varies with $\Sigma_{\rm mol}^{1/2}$, thereby explaining most of the super-linear slope in the KS relation. Consistent with these relations, we also find that the mean efficiency of star formation per free-fall time is roughly constant, 5%-7%, and the gas depletion time decreases at high $\Sigma_{\rm mol}$, reaching only $\sim 16$ Myr at $\Sigma_{\rm mol}\sim10^4\;M_\odot$ pc$^{-2}$. The variation of $\sigma_v$ with $\Sigma_{\rm mol}$ and the constancy of $H$ are in tension with some feedback-driven models, which predict $\sigma_v$ to be more constant and $H$ to be more variable. However, these results are consistent with simulations in which large-scale gravity drives turbulence through a feedback process that maintains an approximately constant Toomre $Q$ instability parameter.

==> referee.txt <==
This manuscript addresses, using archival ALMA data, questions related to systematic
relationships among gas surface density, gas disk thickness, and star formation
rate, for a sample of 5 U/LIRG galaxies that have been observed at high spatial
resolution (0.5-2", corresponding to 300-700pc). While the topic is of interest and
the results from analysis of archival data will provide a useful resource to the
community, the current version of the manuscript has several issues that would need
to be addressed before publication could be recommended. These issues are detailed
below. Considering that the main contribution of the paper is new empirical results
related to questions that have previously been considered in the literature, and
that additional information on the empirical data is needed beyond what has been
presented in the current version of the manuscript, it is more suitable for
publication in the main ApJ journal than the Letters.

REPLY: This paper has been revised significantly for publication in the main
journal. There is an additional figure, an additional section, and all discussions
are more thorough.

Specific issues:

1. The main new finding proposed in the manuscript is that the scale height is
nearly constant over a wide range of surface density and star formation rate in the
systems studied. However, there are two serious issues here.

First, there does not appear to be an assessment of the potential contamination to
inferred vertical turbulent velocity dispersions based on "beam smearing," i.e. the
contribution to the second moment from ordered velocities in these (inclined)
systems. At a resolution of ~ 0.5 kpc, typical rotation curves could yield velocity
differences of order ~100 km/s across the beam due to rotation, to gas streaming
along a bar, etc. The authors do not report an inferred turbulent sigma in the
current version of the manuscript, which is itself a significant deficiency that
should be corrected. However, using the plotted values of H and Sigma (Fig 2) and
using from eq. 6 sigma ~ sqrt(pi G Sigma H) with typical H ~ 300 pc and Sigma ~
10^3Msun/pc^2 would yield sigma ~ 60 km/s. It is quite possible that a large
fraction, or even the majority of this, could be due to beam smearing. To be
acceptable for publication, values of estimated sigma_z with appropriate error bars
to represent the systematic uncertainties should be reported in the paper. This
could be in the form of a plot and an online table.

REPLY: Beam smearing effects are shown to be small, less than 10-20%, in two ways and
this is now discussed in a new paragraph. The essential reason is that the beam is
very small so the rms in centroid velocities inside a beam is much less than the
linewidth. Any remaining beam smearing is likely only to affect the
central pixel in each galaxy, and removing these pixels would not
significantly alter our results, as discussed in the text.

Second, the claim for a constant scale height is based on a simplified formula for
the scale height (eq. 6 in the paper) that does not include the gravity of the
stellar disk and bulge in the denominator, and does not include contributions from
vertical support other than turbulence in the numerator. While it is argued that
these may compensate each other, there is no specific empirical or theoretical
evidence (using either new or literature results) presented or cited to support this
statement. On the empirical side, assessments of the stellar gravity could be made
based on literature data for these systems. On the theoretical side, results from
numerical simulations that have studied the ratio of turbulent to magnetic stresses
could be used. In the current version of the manuscript, Section 3.2 describes
physical elements that affect the scale height based on vertical equilibrium, but
there is no added value in reviewing theoretical discussion that has appeared in the
previous literature without providing additional information for the systems
studied. Other issues related to Section 3.2 are mentioned below.

REPLY: The use of this simplified formula is now discussed in greater detail, and a
prefactor of 0.5 is used as a correction. Gravity of the stellar and dark matter
mass is included in the ratio of Sigma_total,GL/Sigma_mol and evaluated using 3
sample cases. The magnetic and cosmic ray stresses are now much reduced and the
proper formula and references for this are now used (that accounts for the new
factor of 0.5).

Related to the above two issues, there are no error bars given for any of the panels
in Figure 2. This deficiency needs to be corrected.  If the systematic error bars
are large, then "typical" values could be shown in each panel, rather than attaching
error bars to each point.

REPLY: Error bars are now given and the uncertainties are also
included in the supplemental data table.

2. While the authors provide a table of observing system parameters for each galaxy,
they have not provided tables of the values for Sigma_gas, Sigma_SFR, and sigma_z at
each pointing that they have obtained. With only a few dozen pointings, this could
be easily supplied as online tables, and would make it possible for other readers to
assess the empirical findings and potentially connect with other data sets and
theoretical work.

REPLY: We have prepared and provided a supplemental data table that
includes all measured or derived quantities presented in this
paper. The contents of the table are described in Appendix A.

3. The authors adopt a single fixed value of alpha_CO, but it is likely that
alpha_CO varies systematically depending on density and velocity dispersion, since
these affect excitation temperature. A decrease in alpha_CO in regions of high
Sigma_gas and high Sigma_SFR will tend to steepen the slope of the KS relation. This
issue should be discussed in the text, especially as one of the focal points of the
study is the value of the slope in the KS relation.

REPLY: The effect of decreasing alpha_CO with increasing W_CO, as in Narayanan +12,
is now treated explicitly. We derive the KS slopes both with and without this
variability. We also discuss the effect this variability would have on
the other derived quantities in the appropriate places.

4. The authors have not placed their work in the context of several previous papers
that have investigated quite similar questions, with similar findings. In
particular, Ostriker & Shetty (2011) and Narayanan et al (2012) compared observed
Sigma_SFR vs. Sigma_gas "Kennicutt-Schmidt" (KS) relationships to theory. These
papers showed that observed steep KS relations are consistent with the predictions
for star formation regulation by supernova feedback for realistic feedback momentum,
and also quantified the relationship between eps_ff and velocity dispersion.

REPLY: We discuss in more detail now several comparisons between our observations
and models in the new section 4. The observations seem to present clear difficulties
for some models, not in the KS relation, but in the relation between velocity
dispersion and gas surface density. We emphasize how this additional information,
which is not contained in the KS plot, helps distinguish between theories, and we
offer a suggestion for what to observe to distinguish these theories even better.

5. In section 3.2, it is stated that there is a contribution to the vertical support
of the disk is proportional to the magnetic pressure. In fact, the relevant quantity
is not quite B^2/(8 pi) but (B_x^2+ B_y^2 -B_z^2)/(8 pi); see e.g. equation (3) of
Ostriker & Shetty (2011). An accounting for the gravitational contribution from the
bulge to setting the scale height is also given in Ostriker & Shetty (2011) (see
eqs. 2-5 and eqs. 22-28 and the surrounding text sections).

REPLY: This change has been made and now the support from magnetism and cosmic rays
is assumed to be much less than before. This is the reason for our new factor of 0.5
in the equation for the disk thickness.

6. In section 3.3, it is stated that the implied midplane density at the resolution
of the observations is ~ 300 cm^-3, whereas other higher-resolution observations
have implied densities a factor of100 or more higher. This is a quite serious
discrepancy that shouldnot be simply mentioned as an aside. A factor 100 higher
density would imply a factor 100 smaller H, which would the imply velocitydispersion
has been overestimated by a factor 10 in this work. If sigma hasbeen overestimated,
then eps_ff has been overestimated by the same factor. This could explain the
order-of-magnitude larger values of
eps_ff ~ 10% in FIg. 2 relative to previously-suggested results.It
is clearly important to assess whether the velocity dispersion mayin fact have been
overestimated (e.g. due to beam smearing) because it's essential for the various
interpretations based on the data.

REPLY: We have expanded the discussion in this section to give a more
nuanced analysis of the high resolution Arp 220 data. We now include
the velocity dispersion of 85 km/s towards the East Nucleus from
models of an inclined turbulent disk in Rangwala et al. 2015, and
correct the surface density for inclination and a more physical
assumption of the gas to dynamical mass ratio than was in Wilson et
al. 2014. Although the central density is still significantly higher
than our measurement (factor of 20), the area probed is 1/10th that of
our larger beam and surface density and density gradients likely exist
towards the nuclear region.


7. While the conclusions in section 4 state that H and eps_ff are constant, in fact
there are significant variations (> an order of magnitude). In addition, there seem
to be systematic variations of H and eps_ff with Sigma within individual galaxies
(NGC3256, IRAS17208, Arp 220). It would be good to acknowledge and discuss potential
reasons for these systematic variations.

REPLY: These trends are now discussed. The scatter in the data points
is also somewhat smaller now that we are including a signal-to-noise
cut in the velocity dispersion as well.

8. Both in the Abstract and the Conclusions the statement is made that star
formation is a "dynamical process." This is surely true, but it seems to be a quite
generic statement. It should be clarified what specifically is meant by this.

REPLY: This has been clarified and the expression now occurs primarily in reference
to the need for a timescale in the star formation rate.

